TVID 2: Evaluation of planar-type three-loop self-energy integrals with arbitrary masses

We present TVID 2, a program to numerically evaluate an important class of planar three-loop self-energy master integrals with arbitrary masses. As with the predecessor version (TVID 1) the integrals are separated into a known piece, containing the UV divergencies, and a finite piece that is integrated numerically, implemented in C. The set of master integrals under consideration was found with self-energy diagrams containing two closed fermion loops in mind. Two techniques are employed in deriving the expressions for the finite pieces that are then numerically integrated: (a) Sub-loop dispersion relations in the case of topologies containing sub-bubbles, and (b) a modification of the procedure suggested by Ghinculov for integrals with only sub-loop triangles.

==> comparison.txt <==
m1s = 1.1
m2s = 1.2
m3s = 1.3
m4s = 1.4
m5s = 1.5
m6s = 1.6
m7s = 1.7
m8s = 1.8

ps = 1.0

	TVID 2		  	 time		FIESTA 4	time
---------------------------------------------------------------------
U4a	 38.7964435845(4) 	  6.6s		 38.80(1)	283s
U5a [1]   9.828362321(2) 	  0.5s		  9.830(2)	324s
U5b [2]	 38.34202364(1) 	  6.1s		 38.342(2)	325s
U5c [3]	 -2.97969664(6) 	  9.4s		 -2.980(2)	354s
U6a [4]	  1.196967810(2) 	  0.5s		  1.1970(1)	315s
U6b [5]	  1.214272730(7) 	  8.0s		  1.2143(1)	314s
U6c [6]	 -9.4490640(1)  	  7.5s		 -9.4491(1)	340s
U6m [7]	 -9.64795183(6) 	160s		 -9.6480(1)	336s
U6n [8]	-10.703719678(7)	118s		-10.7037(2)	365s
U7m [9]   0.56501718077(4)	 78s		  0.56502(2)	320s
U7a	 -1.34380486(1)		206s		 -1.34381(1)	275s
U8a	  0.1224166(1)		232s		  0.122418(1)	542s
U4a1	 -1.4651121210(1)	  1.5s		 -1.465(3)	163s
U4a2	 -4.0102924343(4)	  3.0s		 -4.0103(3)	 80s
U4a3	 -3.1152647692(8)	  9.4s		 -3.1153(4)	 93s
U5a1[a]	  5.0248990852(4)	  0.5s		  5.0248(1)	164s
U5a2[b]	 -3.3851828312(5)	  0.5s		 -3.3852(2)	156s
U5b1[c]	  7.419421372(3) 	 13.5s		  7.4194(1)	166s
U5b2[d]	 -3.261463313(4)	 30s		 -3.2615(2)	153s
U5c1[e]	 -4.0173586528(4)	 30s		 -4.0174(2)	165s
U6m1[f]   0.74392431(2) 	638s		  0.74392(3)	148s
U6m2	 -1.33361342263(2)	 12.7s		 -1.33362(1)	105s
U6m3[g]	 -0.1300547(6)		623s		 -0.1301(1)	195s
U6n1	 -1.63165820287(4)	  7.5s		 -1.63166(1)	100s
U6n2[h]	  0.36932150(7)		444s		  0.3693(1)	175s
U7a1*	  0.1010533(1)		996s		  0.101054(1)	264s
U7a2*	  0.2200785(2)		559s		  0.220080(3)	269s

[* using DM3C0]

The following combinations are formed to elimiate the need for O(eps) integrals,
such as T3adelta, etc. The numerical precision in some cases is somewhat reduced
due to cancellations between individual numerical functions in these
expressions.

[1] = U5a(ps,1,3,5,6,7) - B0(0,1,3)*T3a(ps,5,6,7) - B0(0,6,7)*T3a(ps,1,3,5)
[2] = U5b(ps,2,3,4,6,7) - B0(0,6,7)*T3a(ps,2,3,4)
[3] = U5c(ps,1,2,3,6,7) - [B0(ps,1,2)-B0(0,1,2)]*T3a(1,3,6,7)
[4] = U6a(ps,1,3,4,5,6,7) - B0(0,1,3)*T4a(ps,4,5,6,7)
	- B0(0,6,7)*T4a(ps,4,5,1,3) - B0(0,1,3)*B0(0,6,7)*B0(ps,4,5)
[5] = U6b(ps,1,3,4,5,6,8) - B0(0,1,3)*T4a(ps,5,4,6,8)
	- B0(0,6,8)*T4a(ps,4,5,1,3) - B0(0,1,3)*B0(0,6,8)*B0(ps,4,5)
[6] = U6c(ps,1,2,3,4,6,7) - B0(0,6,7)*T4a(ps,1,2,3,4)
	- B0(ps,1,2)*T4a(0,3,4,6,7) + B0(ps,1,2)*B0(0,3,4)*B0(0,6,7)
[7] = U6m(ps,1,2,3,4,6,8) - B0(0,6,8)*T4a(ps,1,2,3,4)
	- B0(ps,1,2)*T4a(0,3,4,6,8) + B0(ps,1,2)*B0(0,3,4)*B0(0,6,8)
[8] = U6n(ps,1,2,3,6,7,8) - B0(ps,1,2)*[T4a(0,7,8,3,6) - B0(0,7,8)*B0(0,3,6)]
			  - B0(ps,7,8)*[T4a(0,1,2,3,6) - B0(0,1,2)*B0(0,3,6)]
			  - B0(ps,1,2)*B0(ps,7,8)*B0(0,3,6)
[9] = U7m(ps,1,2,3,4,5,6,8) - B0(0,6,8)*T5a(ps,1,2,3,4,5)
[a] = U5a1(ps,1,3,5,6,7) - B0(0,1,3)*T3a1(ps,5,6,7) - B0(0,6,7)*T3a1(ps,5,1,3)
[b] = U5a2(ps,1,3,5,6,7) - B0(0,6,7)*T3a1(ps,1,3,5)
[c] = U5b1(ps,2,3,4,6,7) - B0(0,6,7)*T3a1(ps,4,2,3)
[d] = U5b2(ps,2,3,4,6,7) - B0(0,6,7)*T3a1(ps,2,3,4)
[e] = U5c1(ps,1,2,3,6,7) - B0(ps,1,2)*T3a1(0,7,6,3)
[f] = U6m1(ps,1,2,3,4,6,8) - B0(0,6,8)*T4a3(ps,1,2,3,4)
[g] = U6m3(ps,1,2,3,4,6,8) - B0(0,6,8)*T4a2(ps,1,2,3,4)
	- B0m1(ps,2,1)*T4a(0,3,4,6,8) + B0m1(ps,2,1)*B0(0,3,4)*B0(0,6,8)
[h] = U6n2(ps,1,2,3,6,7,8) - B0m1(ps,2,1)*[T4a(0,7,8,3,6) 
	+ B0(0,3,6)*B0(ps,7,8) - B0(0,3,6)*B0(0,7,8)]


ps = 40.0

	TVID 2		  	time		FIESTA 4	time
----------------------------------------------------------------------
U4a	-149.6944621(5) 	 17.6s		-149.7(1)	3052s
          +9.6099138(5)*I			  +9.6(1)*I

U5a [1]	  53.705925142(1) 	  0.5s		  53.71(8)	2865s
	 -20.874552008(1)*I			 -20.88(8)*I

U5b [2]	  91.63152677(6) 	 15.3s		  91.64(7)	2826s
	  -2.54536001(6)*I			  -2.54(7)*I

U5c [3]	 -18.763016(2)  	 18.4s		 -18.8(2)	3728s
	  +0.452121(2)*I			  +0.5(2)*I

U6a [4]	   3.347688278(2)	  0.6s		   3.35(2)	5216s
	  -2.796453548(2)*I			  -2.79(2)*I

U6b [5]	   3.461079863(7)	 16.1s		   3.46(1)	5300s
	  -0.420922147(7)*I			  -0.42(1)*I

U6c [6]	  -8.7387474(1) 	 15.0s		  -8.74(1)	5549s
	  -0.3410452(1)*I			  -0.34(1)*I

U6m [7]	 -11.094545131(6)	989s		 -11.094(7)	5585s
	  +4.390391111(6)*I			  +4.391(7)*I

U7a	   0.572024801(5)	174s		  0.57186(5)	6116s
	  -0.361496849(5)*I			 -0.36139(4)*I

U8a	   0.01238717(2)	253s		  0.012353(3)	11407s
	  -0.16344185(2)*I			 -0.016361(3)*I

U7a1*	  -0.01483225(3)	1157s
	  -0.02787959(3)*I

U7a2*	   0.00970765(3)	731s
	  -0.03030599(3)*I

[* using DM3C0]


======================================================================

m1s = 16.0
m2s =  1.0
m3s = 76.1
m4s =  3.2
m5s =  n/a
m6s =  4.3
m7s =  5.4
m8s =  6.5

ps = 1.0

	TVID 2		  	 time		FIESTA 4	time
---------------------------------------------------------------------
U7a1*	  0.0007210(2)		555s		  0.00072102(1)	250s
U7a2*	  0.0078085(2)		559s		  0.0078087(4)	254s

[* using numerical differentiation]

